Generating Finite Element Codes combining Adaptive Octrees with Complex Geometries

We present a high-level domain-specific language (DSL) interface to drive an adaptive incomplete $k$-d tree-based framework for finite element (FEM) solutions to PDEs. This DSL provides three key advances: (a) it abstracts out the complexity of implementing non-trivial FEM formulations, (b) it simplifies deploying these formulations on arbitrarily complicated and adaptively refined meshes, and (c) it exhibits good parallel performance. Taken together, the DSL interface allows end-users to rapidly and efficiently prototype new mathematical approaches, and deploy them on large clusters for solving practical problems. We illustrate this DSL by implementing a workflow for solving PDEs using the recently developed shifted boundary method (SBM). The SBM requires approximating relatively complicated integrals over boundary surfaces. Using a high-level DSL greatly simplifies this process and allows rapid exploration of variations. We demonstrate these tools on a variety of 2-D and 3-D configurations. With fewer than 20 lines of input, we can produce a parallel code that scales well to thousands of processes. This generated code is made accessible and readable to be easily modified and hand-tuned, making this tool useful even to experts with the target software.

==> figures/L2norm/L2error2DcircleOpt.csv <==
h,L2_1p0_adaptive,L2_0p75_adaptive,L2_0p5_adaptive,L2_0p25_adaptive,L2_0p0_adaptive,NormalizedError_1p0_adaptive,NormalizedError_0p75_adaptive,NormalizedError_0p5_adaptive,NormalizedError_0p25_adaptive,NormalizedError_0p0_adaptive
0.03125,0.000203274,7.48E-05,6.64E-05,7.57E-05,0.000148571,0.00025885,9.57E-05,8.53E-05,9.98E-05,0.00020559
0.015625,4.99E-05,2.19E-05,1.44E-05,1.47E-05,2.87E-05,6.35E-05,2.79E-05,1.84E-05,1.91E-05,3.79E-05
0.0078125,1.24E-05,5.56E-06,3.46E-06,3.92E-06,6.70E-06,1.58E-05,7.08E-06,4.41E-06,5.03E-06,8.68E-06
0.00390625,2.61E-06,1.34E-06,8.04E-07,9.89E-07,1.67E-06,3.32E-06,1.71E-06,1.03E-06,1.27E-06,2.15E-06
0.001953125,8.01E-07,3.27E-07,2.01E-07,2.40E-07,3.98E-07,1.02E-06,4.17E-07,2.56E-07,3.06E-07,5.10E-07
0.000976563,1.90E-07,7.49E-08,4.95E-08,6.09E-08,1.01E-07,2.42E-07,9.54E-08,6.31E-08,7.77E-08,1.29E-07

==> figures/L2norm/L2error3DbunnyOpt.csv <==
h,L2_0p0_adaptive,L2_0p5_adaptive,L2_1p0_adaptive,NormalizedError_0p0_adaptive,NormalizedError_0p5_adaptive,NormalizedError_1p0_adaptive
0.0625,0.00137989,0.000582325,0.000655442,0.0121288,0.00338029,0.00327911
0.03125,0.000401944,0.000131561,0.000193018,0.00268849,0.000696486,0.000964599
0.015625,0.000111435,2.88E-05,5.57131E-05,0.000634932,0.000147646,0.000278414
0.0078125,2.69E-05,5.85E-06,1.38303E-05,0.000143047,2.96E-05,0.000069111
0.00390625,6.04E-06,1.51E-06,3.51E-06,3.11E-05,7.58E-06,1.75E-05
